Search for Standard Model Higgs Boson Production in Association with a W Boson at CDF

We present a search for standard model Higgs boson production in association with a W boson in proton-antiproton collisions ($p\bar{p}\to W^\pm H \to \ell\nu b\bar{b}$) at a center of mass energy of 1.96 TeV. The search employs data collected with the CDF II detector which correspond to an integrated luminosity of approximately 1 fb-1. We select events consistent with a signature of a single lepton ($e^\pm/\mu^\pm$), missing transverse energy, and two jets. Jets corresponding to bottom quarks are identified with a secondary vertex tagging method and a neural network filter technique. The observed number of events and the dijet mass distributions are consistent with the standard model background expectations, and we set 95% confidence level upper limits on the production cross section times branching ratio ranging from 3.9 to 1.3 pb for Higgs boson masses from 110 to 150 GeV/c2, respectively.

==> prd_wh1invfb.txt <==
We present a search for standard model Higgs boson production in
association with a $W$ boson in proton-antiproton collisions
($p\bar{p}\rightarrow W^\pm H \rightarrow \ell\nu b\bar{b}$) at a
center of mass energy of 1.96 TeV. The search employs data collected
with the CDF II detector which correspond to an integrated luminosity
of approximately 1 fb$^{-1}$.  We select events consistent with a
signature of a single lepton ($e^\pm/\mu^\pm$), missing transverse
energy, and two jets. Jets corresponding to bottom quarks are
identified with a secondary vertex tagging method and a neural network
filter technique. The observed number of events and the dijet mass
distributions are consistent with the standard model background
expectations, and we set 95\% confidence level upper limits on the
production cross section times branching ratio ranging from 3.9 to
1.3~pb for Higgs boson masses from 110 to $150\,\mathrm{GeV}/c^2$,
respectively.

